QET: Enhancing Quantized LLM Parameters and KV cache Compression through Element Substitution and Residual Clustering

The matrix quantization entails representing matrix elements in a more space-efficient form to reduce storage usage, with dequantization restoring the original matrix for use. We formulate the Quantization Error Minimization (QEM) problem as minimizing the distance between a matrix before and after quantization, under the condition that the quantized matrix occupies the same memory space. Matrix quantization is crucial in various applications, including Large Language Models (LLMs) weight quantization, vector databases, KV cache quantization, graph compression, and image compression. Recent advancements in LLMs, such as GPT-4 and BERT, have highlighted the importance of matrix compression due to the large size of parameters and KV cache, which are stored as matrices. We propose Quantum Entanglement Trees (QET) to address the QEM problem by leveraging the local orderliness of matrix elements, involving iterative element swapping to form a locally ordered matrix. This matrix is then grouped and quantized by columns. To enhance QET, we introduce two optimizations: further quantizing residuals to reduce MSE, and using masking and batch processing to accelerate the algorithm. Experimental results demonstrate that QET can effectively reduce MSE to 5.05%, 13.33%, and 11.89% of the current best method on the LLM dataset, K cache, and V cache, respectively. Our contributions include the abstraction of the QEM problem, the design of the QET algorithm, and the proposal of two optimizations to improve accuracy and speed.

==> figure/exp_figure/plot_ablation_CQO/results_ablation_CQO.csv <==
method,data_name,Compress_ratio,M,The number of centroids,MAE,MRE,MSE,Quantization Time (s),DeQuantization Time (s),test_cycles
QET,weight:11008x4096,16,512,4.00E+00,5.96E-03,4.397033,5.73E-05,1.28E+01,1.955730643,1
QET,weight:11008x4096,14,512,1.60E+01,5.23E-03,6.1626263,4.36E-05,1.67E+01,1.954476476,1
QET,weight:11008x4096,12,512,6.40E+01,4.29E-03,4.0590944,2.92E-05,3.59E+01,1.956495316,1
QET,weight:11008x4096,10,512,2.09E+02,3.33E-03,3.3485048,1.77E-05,7.29E+01,1.953822479,1
QET,weight:11008x4096,8,512,5.50E+02,2.53E-03,4.0460377,1.03E-05,1.53E+02,1.951154931,1
QET,weight:11008x4096,6,512,1.44E+03,1.69E-03,3.5812318,4.59E-06,4.84E+02,1.949374707,1
QET,weight:11008x4096,4,512,3.36E+03,1.01E-03,2.4124558,1.68E-06,1.18E+03,1.963933659,1
QET,weight:11008x4096,2,512,9.25E+03,2.17E-04,33.60777,1.38E-07,2.99E+03,2.043861182,1
Vanilla,weight:11008x4096,16,512,8.00E+00,6.26E-03,3.3800719,6.25E-05,7.66E+00,1.695310602,1
Vanilla,weight:11008x4096,14,512,3.20E+01,5.35E-03,2.964688,4.55E-05,1.80E+01,1.696226494,1
Vanilla,weight:11008x4096,12,512,1.00E+02,4.63E-03,2.6213336,3.41E-05,3.63E+01,1.689344919,1
Vanilla,weight:11008x4096,10,512,2.40E+02,4.09E-03,2.376134,2.66E-05,6.95E+01,1.69773783,1
Vanilla,weight:11008x4096,8,512,4.73E+02,3.66E-03,2.1522353,2.13E-05,1.22E+02,1.689300761,1
Vanilla,weight:11008x4096,6,512,8.88E+02,3.25E-03,1.9401394,1.68E-05,2.89E+02,1.688183322,1
Vanilla,weight:11008x4096,4,512,1.76E+03,2.74E-03,1.6460645,1.22E-05,5.09E+02,1.689403107,1
Vanilla,weight:11008x4096,2,512,4.43E+03,1.81E-03,1.1085336,6.11E-06,1.20E+03,1.699276845,1
Vanilla_CQO,weight:11008x4096,16,512,8.00E+00,6.26E-03,3.3809335,6.25E-05,7.66E+00,1.694994519,1
Vanilla_CQO,weight:11008x4096,14,512,3.90E+01,5.22E-03,2.896848,4.34E-05,1.95E+01,1.695561182,1
Vanilla_CQO,weight:11008x4096,12,512,1.83E+02,4.26E-03,2.4680915,2.88E-05,5.74E+01,1.697912362,1
Vanilla_CQO,weight:11008x4096,10,512,5.12E+02,3.62E-03,2.1329234,2.08E-05,1.28E+02,1.694196401,1
Vanilla_CQO,weight:11008x4096,8,512,1.24E+03,3.02E-03,1.809116,1.46E-05,3.85E+02,1.691099703,1
Vanilla_CQO,weight:11008x4096,6,512,2.57E+03,2.43E-03,1.4557731,9.80E-06,7.23E+02,1.70472594,1
Vanilla_CQO,weight:11008x4096,4,512,5.37E+03,1.59E-03,0.9619281,4.89E-06,1.42E+03,1.725508325,1
Vanilla_CQO,weight:11008x4096,2,512,1.10E+04,2.54E-04,0.18250504,8.64E-08,2.43E+03,1.808993707,1


==> figure/exp_figure/plot_ablation_RQO/results_ablation_RQO.csv <==
method,data_name,Compress_ratio,M,The number of centroids,MAE,MRE,MSE,Quantization Time (s),DeQuantization Time (s),test_cycles
QET,weight:11008x4096,16,512,4.00E+00,5.96E-03,4.397033,5.73E-05,1.28E+01,1.955730643,1
QET,weight:11008x4096,14,512,1.60E+01,5.23E-03,6.1626263,4.36E-05,1.67E+01,1.954476476,1
QET,weight:11008x4096,12,512,6.40E+01,4.29E-03,4.0590944,2.92E-05,3.59E+01,1.956495316,1
QET,weight:11008x4096,10,512,2.09E+02,3.33E-03,3.3485048,1.77E-05,7.29E+01,1.953822479,1
QET,weight:11008x4096,8,512,5.50E+02,2.53E-03,4.0460377,1.03E-05,1.53E+02,1.951154931,1
QET,weight:11008x4096,6,512,1.44E+03,1.69E-03,3.5812318,4.59E-06,4.84E+02,1.949374707,1
QET,weight:11008x4096,4,512,3.36E+03,1.01E-03,2.4124558,1.68E-06,1.18E+03,1.963933659,1
QET,weight:11008x4096,2,512,9.25E+03,2.17E-04,33.60777,1.38E-07,2.99E+03,2.043861182,1
Vanilla,weight:11008x4096,16,512,8.00E+00,6.26E-03,3.3800719,6.25E-05,7.66E+00,1.695310602,1
Vanilla,weight:11008x4096,14,512,3.20E+01,5.35E-03,2.964688,4.55E-05,1.80E+01,1.696226494,1
Vanilla,weight:11008x4096,12,512,1.00E+02,4.63E-03,2.6213336,3.41E-05,3.63E+01,1.689344919,1
Vanilla,weight:11008x4096,10,512,2.40E+02,4.09E-03,2.376134,2.66E-05,6.95E+01,1.69773783,1
Vanilla,weight:11008x4096,8,512,4.73E+02,3.66E-03,2.1522353,2.13E-05,1.22E+02,1.689300761,1
Vanilla,weight:11008x4096,6,512,8.88E+02,3.25E-03,1.9401394,1.68E-05,2.89E+02,1.688183322,1
Vanilla,weight:11008x4096,4,512,1.76E+03,2.74E-03,1.6460645,1.22E-05,5.09E+02,1.689403107,1
Vanilla,weight:11008x4096,2,512,4.43E+03,1.81E-03,1.1085336,6.11E-06,1.20E+03,1.699276845,1
Vanilla_RQO,weight:11008x4096,10,512,1.00E+00,5.53E-03,1,4.97E-05,8.22E+00,3.390365961,1
Vanilla_RQO,weight:11008x4096,8,512,8.00E+00,3.62E-03,1,2.11E-05,1.53E+01,3.387752213,1
Vanilla_RQO,weight:11008x4096,6,512,1.00E+02,1.83E-03,1,5.40E-06,7.21E+01,3.39114742,1
Vanilla_RQO,weight:11008x4096,4,512,4.73E+02,1.10E-03,1,1.98E-06,2.44E+02,3.38823828,1
Vanilla_RQO,weight:11008x4096,2,512,1.76E+03,6.40E-04,1,7.15E-07,1.02E+03,3.381016083,1


==> figure/exp_figure/plot_kcache/results_kcache.csv <==
method,data_name,Compress_ratio,M,The number of centroids,MAE,MRE,MSE,Quantization Time (s),DeQuantization Time (s),test_cycles
QET,k_cache:4096x4096,16,512,4.00E+00,8.96E-03,8.529807091,1.72E-04,7.69E+00,0.640614645,1
QET,k_cache:4096x4096,14,512,1.60E+01,7.88E-03,5.791069508,1.32E-04,1.20E+01,0.638097579,1
QET,k_cache:4096x4096,12,512,3.20E+01,6.96E-03,3.38157773,9.96E-05,1.86E+01,0.643015528,1
QET,k_cache:4096x4096,10,512,1.28E+02,5.55E-03,3.573422909,6.35E-05,5.14E+01,0.636162629,1
QET,k_cache:4096x4096,8,512,2.56E+02,4.34E-03,5.801979065,3.82E-05,9.96E+01,0.651635885,1
QET,k_cache:4096x4096,6,512,5.87E+02,3.08E-03,3.542130947,1.95E-05,2.25E+02,0.659510391,1
QET,k_cache:4096x4096,4,512,1.30E+03,1.93E-03,2.507904768,8.18E-06,5.23E+02,0.679240828,1
QET,k_cache:4096x4096,2,512,3.54E+03,3.19E-04,1.049618244,5.24E-07,1.52E+03,0.699810812,1
Vanilla,k_cache:4096x4096,16,512,8.00E+00,9.13E-03,4.014343739,1.79E-04,6.01E+00,0.551835997,1
Vanilla,k_cache:4096x4096,14,512,3.20E+01,7.81E-03,3.334924698,1.28E-04,1.42E+01,0.55074743,1
Vanilla,k_cache:4096x4096,12,512,7.40E+01,6.97E-03,3.027956009,1.03E-04,2.80E+01,0.549580288,1
Vanilla,k_cache:4096x4096,10,512,1.79E+02,6.06E-03,2.68112731,7.84E-05,5.99E+01,0.550646284,1
Vanilla,k_cache:4096x4096,8,512,3.52E+02,5.34E-03,2.381391764,6.31E-05,1.16E+02,0.558581276,1
Vanilla,k_cache:4096x4096,6,512,6.61E+02,4.58E-03,2.0354352,4.76E-05,2.10E+02,0.568670526,1
Vanilla,k_cache:4096x4096,4,512,1.31E+03,3.52E-03,1.589272857,3.09E-05,4.14E+02,0.561835508,1
Vanilla,k_cache:4096x4096,2,512,3.33E+03,9.30E-04,0.406048328,5.96E-06,1.07E+03,0.569137394,1
PQ,k_cache:4096x4096,16,512,2.56E+02,9.42E-03,3.901497841,1.82E-04,8.53E+01,0.090672603,1
PQ,k_cache:4096x4096,14,512,2.97E+02,9.13E-03,3.841370821,1.72E-04,9.84E+01,0.096770468,1
PQ,k_cache:4096x4096,12,512,3.94E+02,8.57E-03,3.705049992,1.53E-04,1.26E+02,0.096661491,1
PQ,k_cache:4096x4096,10,512,5.12E+02,8.04E-03,3.470114231,1.36E-04,1.61E+02,0.099181838,1
PQ,k_cache:4096x4096,8,512,7.04E+02,7.35E-03,3.220705509,1.16E-04,2.20E+02,0.100936444,1
PQ,k_cache:4096x4096,6,512,1.02E+03,6.43E-03,2.847114563,9.34E-05,3.19E+02,0.101780753,1
PQ,k_cache:4096x4096,4,512,1.70E+03,4.86E-03,2.228409767,6.15E-05,5.33E+02,0.103352709,1
PQ,k_cache:4096x4096,2,512,3.71E+03,7.23E-04,0.3373456,6.80E-06,1.19E+03,0.112179942,1


==> figure/exp_figure/plot_normal_1024_1024/results_normal_1024_1024.csv <==
method,data_name,Compress_ratio,M,The number of centroids,MAE,MRE,MSE,Quantization Time (s),DeQuantization Time (s),test_cycles
QET,normal:1024x1024,16,128,4,0.353741427,6.236966038,0.204938192,0.522723541,0.033159755,50
QET,normal:1024x1024,14,128,8,0.330209057,6.034232645,0.174242964,0.629624372,0.033141461,50
QET,normal:1024x1024,12,128,19,0.282024899,5.829080782,0.126758608,0.958709021,0.033105101,50
QET,normal:1024x1024,10,128,45,0.233292314,5.609921598,0.086742758,1.631300287,0.033043068,50
QET,normal:1024x1024,8,128,89,0.190739545,5.736162691,0.058120854,2.709474325,0.032912406,50
QET,normal:1024x1024,6,128,172,0.144570302,5.798126707,0.033553949,4.870578346,0.033055949,50
QET,normal:1024x1024,4,128,350,0.09463216,5.0299332,0.014747781,9.655916371,0.032997549,50
QET,normal:1024x1024,2,128,911,0.022096804,3.157975779,0.001082746,24.5941782,0.034156502,50
Vanilla,normal:1024x1024,16,128,4,0.399634506,5.323303881,0.259501857,0.301097569,0.029579116,50
Vanilla,normal:1024x1024,14,128,9,0.362401759,4.735964952,0.209221771,0.433934155,0.029577773,50
Vanilla,normal:1024x1024,12,128,17,0.333335455,4.098786302,0.176525092,0.638912063,0.029560077,50
Vanilla,normal:1024x1024,10,128,32,0.304078925,4.311899524,0.146793171,0.961829271,0.029596539,50
Vanilla,normal:1024x1024,8,128,56,0.277530867,3.610126586,0.122326494,1.467588382,0.029470535,50
Vanilla,normal:1024x1024,6,128,94,0.251219523,3.107395325,0.100766502,2.231285238,0.029647587,50
Vanilla,normal:1024x1024,4,128,176,0.21446867,2.919720888,0.074694629,3.842337914,0.029540044,50
Vanilla,normal:1024x1024,2,128,428,0.140611098,2.160336907,0.037344734,8.503712683,0.02965709,50
PQ,normal:1024x1024,16,128,40,0.522939436,7.177260842,0.431718135,1.120530314,0.003478749,50
PQ,normal:1024x1024,14,128,49,0.505745466,6.782172399,0.403920488,1.310881639,0.003487328,50
PQ,normal:1024x1024,12,128,61,0.486846187,6.668757105,0.374594322,1.55680706,0.003483646,50
PQ,normal:1024x1024,10,128,74,0.46961384,6.819460826,0.348913199,1.818697267,0.0034883,50
PQ,normal:1024x1024,8,128,100,0.441560123,5.344478526,0.309601398,2.34586978,0.003498567,50
PQ,normal:1024x1024,6,128,138,0.408930226,5.77457932,0.26764927,3.101130242,0.003504694,50
PQ,normal:1024x1024,4,128,224,0.35254563,5.359022007,0.20443812,4.796020055,0.003534081,50
PQ,normal:1024x1024,2,128,476,0.228602203,3.365017552,0.103285274,9.635182729,0.003589992,50
OPQ,normal:1024x1024,16,128,0,4294967295,4294967295,4294967295,0,0,50
OPQ,normal:1024x1024,14,128,0,4294967295,4294967295,4294967295,0,0,50
OPQ,normal:1024x1024,12,128,0,4294967295,4294967295,4294967295,0,0,50
OPQ,normal:1024x1024,10,128,0,4294967295,4294967295,4294967295,0,0,50
OPQ,normal:1024x1024,8,128,0,4294967295,4294967295,4294967295,0,0,50
OPQ,normal:1024x1024,6,128,0,4294967295,4294967295,4294967295,0,0,50
OPQ,normal:1024x1024,4,128,0,4294967295,4294967295,4294967295,0,0,50
OPQ,normal:1024x1024,2,128,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x1024,16,128,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x1024,14,128,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x1024,12,128,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x1024,10,128,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x1024,8,128,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x1024,6,128,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x1024,4,128,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x1024,2,128,0,4294967295,4294967295,4294967295,0,0,50




==> figure/exp_figure/plot_normal_1024_128/results_normal_1024_128.csv <==
method,data_name,Compress_ratio,M,The number of centroids,MAE,MRE,MSE,Quantization Time (s),DeQuantization Time (s),test_cycles
QET,normal:1024x128,16,16,4,0.352771659,6.150393529,0.202548895,0.05933229,0.004063912,50
QET,normal:1024x128,14,16,8,0.329118025,5.748985243,0.172809822,0.072810779,0.004065499,50
QET,normal:1024x128,12,16,19,0.280762745,6.104677773,0.125392408,0.113992534,0.004059981,50
QET,normal:1024x128,10,16,45,0.231893856,5.110773044,0.08574492,0.196685057,0.004031426,50
QET,normal:1024x128,8,16,89,0.189361639,5.46342597,0.057277464,0.331189237,0.004069317,50
QET,normal:1024x128,6,16,172,0.142967958,5.858258095,0.03284156,0.607421789,0.00405282,50
QET,normal:1024x128,4,16,350,0.09254261,7.191422791,0.014187513,1.202001281,0.004078606,50
QET,normal:1024x128,2,16,911,0.014211441,4.08439404,0.000755532,3.039367847,0.00417457,50
Vanilla,normal:1024x128,16,16,4,0.399736375,5.793339791,0.258215635,0.03410944,0.0037204,50
Vanilla,normal:1024x128,14,16,9,0.362354063,5.126011233,0.208820293,0.050737877,0.003725199,50
Vanilla,normal:1024x128,12,16,17,0.333349632,6.031806879,0.176198544,0.07555037,0.003719367,50
Vanilla,normal:1024x128,10,16,32,0.304195912,4.643217354,0.146635106,0.115830808,0.003744078,50
Vanilla,normal:1024x128,8,16,56,0.27750432,3.972664044,0.122150815,0.178196235,0.003735052,50
Vanilla,normal:1024x128,6,16,94,0.251291656,3.166086664,0.100542803,0.273533173,0.003733016,50
Vanilla,normal:1024x128,4,16,176,0.214501601,2.503048427,0.074666798,0.474825411,0.003702055,50
Vanilla,normal:1024x128,2,16,428,0.140596625,2.265818372,0.037316631,1.072167091,0.003740461,50
PQ,normal:1024x128,16,16,40,0.52284137,15.15253801,0.431415423,0.135637555,0.000305428,50
PQ,normal:1024x128,14,16,49,0.505723664,7.07793438,0.40381995,0.159817572,0.000305303,50
PQ,normal:1024x128,12,16,61,0.486895013,14.30394831,0.37457884,0.189932508,0.000304696,50
PQ,normal:1024x128,10,16,74,0.469648495,6.634348321,0.348871239,0.222170515,0.000303841,50
PQ,normal:1024x128,8,16,100,0.441427511,6.587256532,0.309280797,0.287968373,0.000309791,50
PQ,normal:1024x128,6,16,138,0.408935388,5.966433568,0.267432097,0.381902332,0.000308868,50
PQ,normal:1024x128,4,16,224,0.352569568,5.971284361,0.204379511,0.585220385,0.000307003,50
PQ,normal:1024x128,2,16,476,0.228603487,2.988237684,0.103202358,1.179323411,0.000312519,50
OPQ,normal:1024x128,6,16,22,0.529754722,6.420574551,0.450461047,0.415429654,0.00758567,50
OPQ,normal:1024x128,4,16,100,0.401400666,6.153286986,0.25703369,0.803061652,0.007646232,50
OPQ,normal:1024x128,2,16,348,0.256760659,5.063655386,0.11185703,1.947584586,0.007682355,50
LOPQ,normal:1024x128,2,16,113,0.315443836,7.528499823,0.162188207,0.98294867,0.007796674,50


==> figure/exp_figure/plot_normal_1024_512/results_normal_1024_512.csv <==
method,data_name,Compress_ratio,M,The number of centroids,MAE,MRE,MSE,Quantization Time (s),DeQuantization Time (s),test_cycles
QET,normal:1024x512,16,64,4,0.353471375,6.835015965,0.204302306,0.250357251,0.016706255,50
QET,normal:1024x512,14,64,8,0.329912933,5.993801537,0.173985764,0.306170106,0.016538445,50
QET,normal:1024x512,12,64,19,0.281719939,6.158340607,0.126319447,0.471309824,0.016602151,50
QET,normal:1024x512,10,64,45,0.232872594,5.628988523,0.086471364,0.805883284,0.016663961,50
QET,normal:1024x512,8,64,89,0.190318101,5.614115705,0.057832387,1.34694818,0.016772419,50
QET,normal:1024x512,6,64,172,0.144084366,5.566978436,0.033332108,2.429541559,0.016600551,50
QET,normal:1024x512,4,64,350,0.094042003,4.723451729,0.01458608,4.832100596,0.016870853,50
QET,normal:1024x512,2,64,911,0.020360738,3.210335097,0.000990964,12.17288968,0.017076967,50
Vanilla,normal:1024x512,16,64,4,0.399692869,6.531621585,0.259238246,0.143878708,0.015006933,50
Vanilla,normal:1024x512,14,64,9,0.362431005,4.69365603,0.209155487,0.211348329,0.014915361,50
Vanilla,normal:1024x512,12,64,17,0.333392785,4.618978,0.176649449,0.314252601,0.014920644,50
Vanilla,normal:1024x512,10,64,32,0.304100054,3.789115963,0.146615401,0.480415044,0.014974951,50
Vanilla,normal:1024x512,8,64,56,0.27750173,3.131281686,0.122194831,0.726489325,0.014954331,50
Vanilla,normal:1024x512,6,64,94,0.251214617,3.780943313,0.100537944,1.114241004,0.014912158,50
Vanilla,normal:1024x512,4,64,176,0.214477305,2.891555212,0.074672813,1.920814137,0.0149629,50
Vanilla,normal:1024x512,2,64,428,0.140561841,2.538988361,0.037335385,4.263488626,0.01503047,50
PQ,normal:1024x512,16,64,40,0.522968689,6.332745624,0.431663609,0.555610018,0.001720069,50
PQ,normal:1024x512,14,64,49,0.505763668,7.487781782,0.403855346,0.651755896,0.001737053,50
PQ,normal:1024x512,12,64,61,0.486785109,7.721848898,0.374357333,0.771553621,0.001715218,50
PQ,normal:1024x512,10,64,74,0.469603903,6.543802595,0.348796489,0.908665881,0.001725459,50
PQ,normal:1024x512,8,64,100,0.44148853,6.85199513,0.309449205,1.173247161,0.001712852,50
PQ,normal:1024x512,6,64,138,0.408947837,6.228887672,0.267631113,1.547783871,0.001727156,50
PQ,normal:1024x512,4,64,224,0.352590251,4.242189631,0.204491749,2.354742837,0.001747722,50
PQ,normal:1024x512,2,64,476,0.2286586,3.137502389,0.103308488,4.883778353,0.001774032,50
OPQ,normal:1024x512,16,64,0,4294967295,4294967295,4294967295,0,0,50
OPQ,normal:1024x512,14,64,0,4294967295,4294967295,4294967295,0,0,50
OPQ,normal:1024x512,12,64,0,4294967295,4294967295,4294967295,0,0,50
OPQ,normal:1024x512,10,64,0,4294967295,4294967295,4294967295,0,0,50
OPQ,normal:1024x512,8,64,0,4294967295,4294967295,4294967295,0,0,50
OPQ,normal:1024x512,6,64,0,4294967295,4294967295,4294967295,0,0,50
OPQ,normal:1024x512,4,64,0,4294967295,4294967295,4294967295,0,0,50
OPQ,normal:1024x512,2,64,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x512,16,64,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x512,14,64,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x512,12,64,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x512,10,64,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x512,8,64,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x512,6,64,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x512,4,64,0,4294967295,4294967295,4294967295,0,0,50
LOPQ,normal:1024x512,2,64,0,4294967295,4294967295,4294967295,0,0,50




==> figure/exp_figure/plot_vcache/results_vcache.csv <==
method,data_name,Compress_ratio,M,The number of centroids,MAE,MRE,MSE,Quantization Time (s),DeQuantization Time (s),test_cycles
QET,v_cache:4096x4096,16,512,4.00E+00,3.54E-03,9.879462242,2.26E-05,7.77E+00,0.643320236,1
QET,v_cache:4096x4096,14,512,1.60E+01,3.13E-03,4.690128326,1.73E-05,1.24E+01,0.64580195,1
QET,v_cache:4096x4096,12,512,3.20E+01,2.76E-03,3.752819061,1.33E-05,1.86E+01,0.641416883,1
QET,v_cache:4096x4096,10,512,1.28E+02,2.18E-03,3.215144396,8.31E-06,5.19E+01,0.634508018,1
QET,v_cache:4096x4096,8,512,2.56E+02,1.69E-03,3.06820035,4.92E-06,1.00E+02,0.644559648,1
QET,v_cache:4096x4096,6,512,5.87E+02,1.20E-03,2.977612972,2.49E-06,2.27E+02,0.646691575,1
QET,v_cache:4096x4096,4,512,1.30E+03,7.59E-04,3.529618025,1.04E-06,5.18E+02,0.670400264,1
QET,v_cache:4096x4096,2,512,3.54E+03,1.12E-04,1.880888581,6.50E-08,1.52E+03,0.702707624,1
Vanilla,v_cache:4096x4096,16,512,8.00E+00,3.71E-03,3.626626253,2.45E-05,6.11E+00,0.55836493,1
Vanilla,v_cache:4096x4096,14,512,3.20E+01,3.17E-03,3.014695406,1.76E-05,1.46E+01,0.5598862,1
Vanilla,v_cache:4096x4096,12,512,7.40E+01,2.84E-03,2.751885891,1.41E-05,2.83E+01,0.561945844,1
Vanilla,v_cache:4096x4096,10,512,1.79E+02,2.47E-03,2.463066816,1.07E-05,6.31E+01,0.551312883,1
Vanilla,v_cache:4096x4096,8,512,3.52E+02,2.17E-03,2.151726961,8.34E-06,1.16E+02,0.559935782,1
Vanilla,v_cache:4096x4096,6,512,6.61E+02,1.86E-03,1.923934817,6.27E-06,2.09E+02,0.560249822,1
Vanilla,v_cache:4096x4096,4,512,1.31E+03,1.43E-03,1.460767865,4.01E-06,4.15E+02,0.575344079,1
Vanilla,v_cache:4096x4096,2,512,3.33E+03,3.75E-04,0.383349895,7.41E-07,1.08E+03,0.58313581,1
PQ,v_cache:4096x4096,16,512,2.56E+02,3.95E-03,3.651807547,2.69E-05,8.58E+01,0.085844646,1
PQ,v_cache:4096x4096,14,512,2.97E+02,3.83E-03,3.589313984,2.54E-05,9.81E+01,0.090212409,1
PQ,v_cache:4096x4096,12,512,3.94E+02,3.60E-03,3.385298967,2.25E-05,1.25E+02,0.092751806,1
PQ,v_cache:4096x4096,10,512,5.12E+02,3.38E-03,3.243530989,2.00E-05,1.62E+02,0.090335374,1
PQ,v_cache:4096x4096,8,512,7.04E+02,3.09E-03,3.048508167,1.70E-05,2.18E+02,0.092022157,1
PQ,v_cache:4096x4096,6,512,1.02E+03,2.71E-03,2.711918354,1.34E-05,3.18E+02,0.092754974,1
PQ,v_cache:4096x4096,4,512,1.70E+03,2.05E-03,2.091461182,8.75E-06,5.37E+02,0.095537686,1
PQ,v_cache:4096x4096,2,512,3.71E+03,3.10E-04,0.319443524,9.60E-07,1.18E+03,0.105274675,1


==> figure/exp_figure/plot_weight/results_weight.csv <==
method,data_name,Compress_ratio,M,The number of centroids,MAE,MRE,MSE,Quantization Time (s),DeQuantization Time (s),test_cycles
QET,weight:11008x4096,16,512,4.00E+00,5.96E-03,4.397033,5.73E-05,1.28E+01,1.955730643,1
QET,weight:11008x4096,14,512,1.60E+01,5.23E-03,6.1626263,4.36E-05,1.67E+01,1.954476476,1
QET,weight:11008x4096,12,512,6.40E+01,4.29E-03,4.0590944,2.92E-05,3.59E+01,1.956495316,1
QET,weight:11008x4096,10,512,2.09E+02,3.33E-03,3.3485048,1.77E-05,7.29E+01,1.953822479,1
QET,weight:11008x4096,8,512,5.50E+02,2.53E-03,4.0460377,1.03E-05,1.53E+02,1.951154931,1
QET,weight:11008x4096,6,512,1.44E+03,1.69E-03,3.5812318,4.59E-06,4.84E+02,1.949374707,1
QET,weight:11008x4096,4,512,3.36E+03,1.01E-03,2.4124558,1.68E-06,1.18E+03,1.963933659,1
QET,weight:11008x4096,2,512,9.25E+03,2.17E-04,33.60777,1.38E-07,2.99E+03,2.043861182,1
Vanilla,weight:11008x4096,16,512,8.00E+00,6.26E-03,3.3800719,6.25E-05,7.66E+00,1.695310602,1
Vanilla,weight:11008x4096,14,512,3.20E+01,5.35E-03,2.964688,4.55E-05,1.80E+01,1.696226494,1
Vanilla,weight:11008x4096,12,512,1.00E+02,4.63E-03,2.6213336,3.41E-05,3.63E+01,1.689344919,1
Vanilla,weight:11008x4096,10,512,2.40E+02,4.09E-03,2.376134,2.66E-05,6.95E+01,1.69773783,1
Vanilla,weight:11008x4096,8,512,4.73E+02,3.66E-03,2.1522353,2.13E-05,1.22E+02,1.689300761,1
Vanilla,weight:11008x4096,6,512,8.88E+02,3.25E-03,1.9401394,1.68E-05,2.89E+02,1.688183322,1
Vanilla,weight:11008x4096,4,512,1.76E+03,2.74E-03,1.6460645,1.22E-05,5.09E+02,1.689403107,1
Vanilla,weight:11008x4096,2,512,4.43E+03,1.81E-03,1.1085336,6.11E-06,1.20E+03,1.699276845,1
PQ,weight:11008x4096,16,512,3.01E+02,7.00E-03,3.821846,7.75E-05,8.56E+01,0.259428573,1
PQ,weight:11008x4096,14,512,3.99E+02,6.69E-03,3.69814,7.07E-05,1.05E+02,0.261756599,1
PQ,weight:11008x4096,12,512,5.12E+02,6.41E-03,3.5530524,6.49E-05,1.28E+02,0.256771097,1
PQ,weight:11008x4096,10,512,6.70E+02,6.10E-03,3.4564455,5.89E-05,1.62E+02,0.253548048,1
PQ,weight:11008x4096,8,512,9.46E+02,5.68E-03,3.2635474,5.13E-05,3.09E+02,0.253741341,1
PQ,weight:11008x4096,6,512,1.36E+03,5.22E-03,3.0168593,4.36E-05,4.10E+02,0.259023845,1
PQ,weight:11008x4096,4,512,2.24E+03,4.51E-03,2.6323502,3.33E-05,6.40E+02,0.255577517,1
PQ,weight:11008x4096,2,512,4.95E+03,2.94E-03,1.7588893,1.68E-05,1.33E+03,0.270851533,1
OPQ,weight:11008x4096,2,512,9.78E+02,4.41E-03,2.6145403,3.09E-05,6.79E+02,0.537901173,1

